Unifying Distillation with Personalization in Federated Learning

Federated learning (FL) is a decentralized privacy-preserving learning technique in which clients learn a joint collaborative model through a central aggregator without sharing their data. In this setting, all clients learn a single common predictor (FedAvg), which does not generalize well on each client's local data due to the statistical data heterogeneity among clients. In this paper, we address this problem with PersFL, a discrete two-stage personalized learning algorithm. In the first stage, PersFL finds the optimal teacher model of each client during the FL training phase. In the second stage, PersFL distills the useful knowledge from optimal teachers into each user's local model. The teacher model provides each client with some rich, high-level representation that a client can easily adapt to its local model, which overcomes the statistical heterogeneity present at different clients. We evaluate PersFL on CIFAR-10 and MNIST datasets using three data-splitting strategies to control the diversity between clients' data distributions. We empirically show that PersFL outperforms FedAvg and three state-of-the-art personalization methods, pFedMe, Per-FedAvg, and FedPer on majority data-splits with minimal communication cost. Further, we study the performance of PersFL on different distillation objectives, how this performance is affected by the equitable notion of fairness among clients, and the number of required communication rounds. PersFL code is available at https://tinyurl.com/hdh5zhxs for public use and validation.

==> KDD_notes.txt <==
------------------------------------------------------------------------
SIGKDD-2021 Conf. deadlines: (Anywhere on Earth)
------------------------------------------------------------------------

Paper Submission: Feb 8th, 2021
Final Notification: May 17th, 2021
Camera-ready: June 17th, 2021
Presentation Slides (Required): July 12th, 2021
Conference: August 14-18, 2021


------------------------------------------------------------------------
SIGKDD-2021 Conf. Author Submission Guidelines:
------------------------------------------------------------------------

* KDD is a dual track conference hosting both a Research and an Applied Data Science track. 

* A paper should either be submitted to the Research or the Applied Science track but not both.

* Research track submissions are limited to nine (9 pages), including references, must be in PDF and use ACM Conference Proceeding templates. 

* An additional two pages of supplemental material focused on reproducibility can be provided.

* Additionally, proofs and pseudo-code that could not be included in the main nine-page manuscript may also be included in the two-page supplement. 

* Template guidelines are here: https://www.acm.org/publications/proceedings-template.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> notes.txt <==
1- Check captions of the tables and figures, and see they are correct, and self explanatory.
2- Check Algorithm 1 and see if everything looks good.
3- Check conclusion and update based on intro, and abstract.
4- Check each equation and see all correct.
5- Appendix the figure moves to next page please try to find a latex fix for this.
6- Check Table 1 is correct in compared algorithms and datasets.
7-Full grammar pass--read paper line by line and see everything is correct, particularly reported numbers 



----------------------------------------------------------
Important Links to keep track of?
----------------------------------------------------------
(1) Google Doc where we keep track of all our ideas & stuff: https://docs.google.com/document/d/1fA6-V5dHB5KIRgDJMiQe0_wvaSr7f4kJ-nba8Gy394U/edit?usp=sharing

(2) Google sheet(s) where we store/keep our experimental results obtained so far,
[Also inclusive of Yi-Shan's survey table of the papers in the domain of personalized FL]:
https://docs.google.com/spreadsheets/d/1sqiiI-Lr6b7C9yxUG3EYn2aj_cmW49ov53T4Wv42YfU/edit?usp=sharing

----------------------------------------------------------
Structure of Paper?
----------------------------------------------------------

Tentative structure of the paper based on the following papers:
(1) Abstract
(2) Introduction
(3) Related Work
(4) Algorithm explanation
(5) Theory/Analysis about the algorithm? [What would the theory in our case be & how would be structure it?]
(6) Experiments
(7) Results/Discussions
(8) Conclusions
(9) Future Work.


Referred the following papers from ICML 2020 related to Federated Learning:
(1) http://proceedings.mlr.press/v119/karimireddy20a/karimireddy20a.pdf
(2) http://proceedings.mlr.press/v119/li20g/li20g.pdf
(3) http://proceedings.mlr.press/v119/malinovskiy20a/malinovskiy20a.pdf
(4) http://proceedings.mlr.press/v119/rothchild20a/rothchild20a.pdf
(5) http://proceedings.mlr.press/v119/yu20f/yu20f.pdf
(6) http://proceedings.mlr.press/v119/hamer20a/hamer20a.pdf


Can we write the paper from the perspective of introducing some local adaptation techniques for personalization in Federated learning such as:
(1) Greedy Local adaptation with optimal teacher weights for each user.
(2) Generalized Distillation with the same params such as Knowledge Distillation. 

Current?:
Application of the idea of distillation (both knowledge & generalized) to the domain of personalized FL. A reason for why generalized distillation seems to work better than knowledge distillation could be based on our assumption that the x* part of the generalized distillation setting can be thought to be the data present with the other users. (i.e., the privileged information that we can make use of, and hence probably it is better than the idea of knowledge distillation).

Based on our experiments, the idea of initialization with the weights of the optimal teacher model for each user does not seem to be paying off, we kind of achieve the same/similar results even by initializing with the weights of the global model? 


----------------------------------------------------------
Novelty of the paper?
----------------------------------------------------------
The novelty in the distillation idea is the objective function and its comparison with the other personalization algorithms, using their splitting mechanisms on different datasets [CIFAR-10/ MNIST/ Synthetic?] and reporting results with existing metrics (comprehensive and fair evaluation).

----------------------------------------------------------
Possible questions to anticipate and for us to cover in the paper?
----------------------------------------------------------

(1) How is generalized distillation from the idea of greedy local fine-tuning?

(2) Why do each and every user in this framework (personalization) need an optimal teacher model to be initialized from?

(3) What is the significance when we say that the parameter lambda (imitation parameter) is turning out to be 0?

(4) Why is the greedy local fine-tuning method performing better than the other methods and algorithms on datasplit-1? 

(5) pFedMe does not seem to be working better than the other personalization algorithms. Is there a reason for why this is the case?

(6) Questions on datasplits?
    For MNIST, 
    Datasplit-1 & Datasplit-2: Not used.
    Datasplit-3(pFedMe) & Datasplit-4(PerFed): Present. 
    We can just use whatever datasplits are available for the datasets used & report the results of the experiments on them. 

(7) Why does distillation work? [An explanation of this]

(8) Why do the results change based on the datasplits even on the same dataset? Like, what is different between the datasplits? Is there a way we can quantitatively analyze these difference(s)?

(9) How do the datasplits across the different runs differ?
    Ans: For each run, we call the data split generation script file again, therfore the data distribution between the runs is also different. 

